A Joint Study of Epoch Astrometry and Radial Velocities of Gaia-4b

Gaia-4b is the first confirmed exoplanet discovered with Gaia astrometry, based on its identification as a possible exoplanet in the solution in Gaia Data Release 3 and subsequent confirmation with radial velocity. In this work we present a \texttt{python} framework called \texttt{pyGaiafits} that can jointly analyze astrometric time series and radial velocities. We use this to combine the precise along-scan astrometric time series for Gaia-4 from the Gaia DR4 pre-release with 44 radial velocities (RVs) obtained over three years from four independent spectrographs (HPF, HARPS-N, NEID, and FIES). By jointly fitting these two complementary datasets that collectively span a 12-year baseline ($\sim$7 orbital periods of Gaia-4b), we refine the system parameters and determine the true mass of Gaia-4b to be $10.70\pm0.32$~$M_J$. Critically, we do not find significant evidence for the long-term quadratic RV trend previously reported in the literature, recovering $\ddot{\gamma} = 5.5^{+8.3}_{-6.7}\;\mathrm{m\,s^{-1}\,yr^{-2}}$ consistent with zero. We discuss how this discrepancy likely arises from a degeneracy between orbital period and long-term trends when RVs span only $\sim$1.5 orbital cycles --- a degeneracy that is broken by anchoring the ephemeris with early Gaia astrometry.

==> Gaia4_RVs.csv <==
bjd,rv,e_rv,inst
2460039.707428,166.178,20.301,hpf
2460120.745063,-24.215,12.753,hpf
2460148.648947,-110.77,9.881,hpf
2460161.621481,-171.305,23.491,hpf
2460292.028558,-349.982,14.607,hpf
2460359.862195,-11.772,14.239,hpf
2460365.827808,1.748,13.707,hpf
2460371.827772,-8.652,15.077,hpf
2460500.68028,104.531,34.819,hpf
2460517.642454,165.043,9.765,hpf
2460522.617242,202.249,11.116,hpf
2460774.71646,-271.726,13.141,hpf
2461245.648441,20.909,6.36,hpf
2461250.643475,4.714,7.52,hpf
2460278.00015,-392.8,7.4,NEID
2460295.046997,-344.8,6.8,NEID
2460309.971096,-261.0,5.8,NEID
2460323.915039,-157.7,10.8,NEID
2460491.771605,210.6,10.8,NEID
2460499.705697,181.3,9.2,NEID
2460557.641766,157.7,7.0,NEID
2460561.650529,197.5,13.4,NEID
2460076.42377,222.0,11.3,FIES
2460274.764694,-329.0,12.3,FIES
2460275.763224,-325.8,13.7,FIES
2460339.724544,-8.3,12.8,FIES
2460400.54935,205.3,11.9,FIES
2460317.736455,8.2,5.9,harpsn
2460408.626226,376.0,2.5,harpsn
2460447.441777,429.6,4.0,harpsn
2460456.601454,434.3,2.9,harpsn
2460483.534826,419.3,3.5,harpsn
2460506.429766,448.7,2.4,harpsn
2460518.386733,445.1,2.5,harpsn
2460520.416465,456.4,2.2,harpsn
2460771.442048,0.0,3.8,harpsn
2460809.553657,-148.9,2.8,harpsn
2460814.559636,-174.3,4.4,harpsn
2460816.598082,-156.8,4.7,harpsn
2460831.613494,-181.0,3.2,harpsn
2460834.574329,-197.3,2.8,harpsn
2460838.496286,-178.9,1.9,harpsn
2460846.519008,-179.3,3.3,harpsn
2460864.44366,-118.1,2.2,harpsn

